Multiconfigurational Analysis of Local Electronic Structure of $\mathrm{RuO_2}$ Using Relativistic Embedded Clusters

We present a multiconfigurational, relativistic embedded-cluster study of the local electronic structure of ruthenium dioxide ($\mathrm{RuO_2}$), a candidate altermagnetic material. Starting from free $\mathrm{Ru}$ ions, we progressively build up the local environment through a $\mathrm{Ru+Q_6}$ electrostatic model, a bare $\mathrm{[RuO_6]^{8-}}$ ligand model, and finally a high-accuracy $\mathrm{RuO_6}$@CTEP embedded cluster that reproduces the crystalline surroundings. All systems are treated at the SA-CASSCF and NEVPT2+SOC levels of theory to capture strong electron correlation and spin-orbit coupling on an equal footing. While the formal local site symmetry of the $\mathrm{Ru}$ sites in $\mathrm{RuO_2}$ is orthorhombic ($D_{2h}$), we find that the calculated $4d$-orbital energy spectrum and its splitting pattern behave much closer to the higher tetragonal ($D_{4h}$) symmetry, preserving a strong quasi-degeneracy among the relevant $4d$ orbitals. Since the local $xy$ quadrupolar order responsible for altermagnetic spin splitting in independent-particle models relies on this symmetry reduction, its suppression by orbital quasi-degeneracy offers a natural explanation for why altermagnetism is not observed in bulk $\mathrm{RuO_2}$ experiments, in contrast to the robust altermagnetic signatures reported in strained thin films.

==> comments.txt <==
========
Страница 1
========
While they share a fully compensated, zero net mag-
netization with antiferromagnets, their spin-up and spin-
down sublattices cannot be interconnected by pure trans-
lations or inversions.
	"they" по физическому смыслу должно относиться к альтермагнетикам но из контекста это непонятно
(?)
-------
local environment defined by the atomic site symmetry
group possesses a lower symmetry than the global crys-
tal point group
	тут надо как-то аккуратней, потому что у global crystal не point, а space group
(?)
-------
other experimental
works report a complete of the effect
	complete abscence of the effect или что именно?

========
Страница 2
========
models embedded in a realistic crystalline environment.
	я не уверен, что realistic подходящее слово, м.б. effective?
	ИСПРАВЛЕНО
-------
via a combination of shape-consistent tunable pseudopo-
tentials
	intially они конечно shape-consistent, но когда их tuned, они вообще говоря уже не shape-consistent.
-------
Periodic calculations were performed using the CRYS-
TAL software package
	а вот здесь кстати непонятно, если дальше пишется, что использовался r2SCAN, то это значит, что использовался CRYSTAL23, но нужно ли явно указывать версию и что она пробная - я не уверен.

========
Страница 3
========
consracted
	опечатка
	ИСПРАВЛЕНО
-------
distertet
	опечатка
	ИСПРАВЛЕНО
-------   
The choice of the
NCE and NAE region is dictated by the local symmetry
of the system; in the RuO2 system, the ruthenium atom
is located in the 2a Wyckoff position, which corresponds
to D2h symmetry.
	не совсем понял фразу - NCE и NAE строятся исходя из топологии графа соседей, симметрия там получается автоматически
-------
the layer radius is 3.5 Å ... has a radius of 6.0 Å
	радиус слоя не совсем корректное понятие в CTEP, потому что слой строится топологически, а не геометрически; можно написать что среднее расстояние от центра до атомов слоя такое-то
-------
3.5 Å.This
	нет пробела после точки
	ИСПРАВЛЕНО
-------
as pseudoatoms with an
effective charge modeled by a large-core ECP with the
minimal basis set
	получается, что при помощи потенциала моделируется заряд. Наверное лучше как-то так:
	pseudoatoms modeled by a large-core ECP with the minimal basis set (...) with added effective fractional charge

========
Страница 4
========
GRECP
	не понял из текста, использовался полноценный GRECP с проекторами через libgrpp или полулокальная часть? Если второе, то уже не GRECP
-------
This discrepancy is expected, since both the
basis set and the GRECP pseudopotential itself were op-
timized for the Ru4+ ion.
	не понял: GRECP для рутения с сайта (http://qchem.pnpi.spb.ru/data/files/Ru16.inp) сделан для состояния 4d^6 5s^0.7 5p^0.3 - это не 4+. использовался другой вариант?
	ИСПРАВЛЕНО
========
Страница 8
========
prsented
	опечатка
	ИСПРАВЛЕНО




















